Where does the tail start? Inflection Points and Maximum Curvature as Boundaries

Understanding the tail behavior of distributions is crucial in statistical theory. For instance, the tail of a distribution plays a ubiquitous role in extreme value statistics, where it is associated with the likelihood of extreme events. There are several ways to characterize the tail of a distribution based on how the tail function, $\bar{F}(x) = P(X>x)$, behaves when $x\to\infty$. However, for unimodal distributions, where does the core of the distribution end and the tail begin? This paper addresses this unresolved question and explores the usage of delimiting points obtained from the derivatives of the density function of continuous random variables, namely, the inflection point and the point of maximum curvature. These points are used to delimit the bulk of the distribution from its tails. We discuss the estimation of these delimiting points and compare them with other measures associated with the tail of a distribution, such as the kurtosis and extreme quantiles. We derive the proposed delimiting points for several known distributions and show that it can be a reasonable criterion for defining the starting point of the tail of a distribution.

==> Images/talk.txt <==
Talking points:

1. Properties: mu + sigma*X (other properties I can prove?)
2. PMCurv is the same as PMConv for moderate scales (show Gaussian and Cauchy plot)
3. For moderate scales PMCurv converges to a particular quantile of the distribution
4. Show three situations: for many distributions (exponential, Pareto, Weilbull) pmcov=0, meaning that for moderate and large scales pmcurv is also 0, show other situations
5. You need to pick the largest local maximum
6. Inverse relationship between kurtosis and pmcurv; however there are dists where pmc=0 even though they are not heavy-tailed


Things to do:
1. existence proof - look at theory of symmetrix unimodal distributions
2. Look at starting point of the tail as when error of asymptotic approximation is below a given threshold - this explains why the exponential at pmc at 0, because the behaviour at the tail is same as behaviour at zero
3. I was looking at the shrinkage prior literature, shrinkage weight
4. Relate to other quantities?

Problems:
1. no sample version -> cannot derive estimators
2. No analytical solution (can you try f''=0 or f'''=0), hard to derive properties, generalizations, asymptotics
3.  


What you tried and failed:
1. No visible commonalities inside GIG and subexponential family (some have PMC_X>0, others not such as exponential)

==> journals.txt <==
- Journal of Statistical Planning and Inference (1.095)
-> multifaceted and all-inclusive bridge between classical aspects of statistics and probability
-> We also especially welcome well-written and up-to-date review articles on fundamental themes of statistics, probability, machine learning, and general biostatistics. Thoughtful letters to the editors, interesting problems in need of a solution, and short notes carrying an element of elegance or beauty are equally welcome. (more open ended papers like ours is good?)

- Communications in Statistics - Theory and Methods (0.863)
-> very broad
-> need to pay for open access
-> 40% acceptance rate
-> 25 page limit, flexible structure

- Journal of Statistics and Management Systems (0.9)
-> Easy one to publish? A note on application of kernel derivatives in density estimation with the univariate case

-Journal of Statistical Theory and Practice (0.351)
-> very broad
-> The Journal of Statistical Theory and Practice is a broad-based journal encouraging submission of original research papers, significant review articles, and book reviews in statistical sciences. The journal also publishes editorials on "Life and Works" of eminent scholars.
-> need to pay for open access


- Computational Statistics & Data Analysis (2.035)
-> Same journal as Tarn Duong, Arianna Cowling, Inge Koch, and Matt P Wand. Feature significance for multivariate kernel density estimation. They will probably ask for more data analysis.












































-journal of statistical distributions and applications
-> does not exist anymore

-new advances in distribution theory with applications
-> Special issue (only 5 papers)
-> They propose new distributions mainly 


-Distribution Theory and Application 
-> Special issue (only 20 papers)
->  representative points of the distribution (including Monte Carlo Methods, quasi-Monte Carlo Methods, and quantization under the mean square error criterion) 


-Statistics & Probability Letters (ptob. not)
-> adopts a novel and highly innovative approach to the publication of research findings in statistics and probability. It features concise articles, rapid publication and broad coverage of the statistics and probability literature.
-> six-page limitation (references and figures)
-> fast review


==> todo.txt <==
1. exponential family (explore this) - no interesting results come out....


2. can be used in calibration for instance in shinkage priors (more meaningful comparisons, than quantiles or variance) to compare heavy-tailed distributions, maybe do KLD divergence of two distributions calibrated using variance, quantiles and pmcurv 




3. Tricomi shrinkage prior: Idea there is a shrinkage prior with similar shinkage prior as horseshoe (singularity and PMConv = 0) but no singularity at 0 (no singularity and PMConv=0). we get similar shinkage nut without the singularity which is very useful in MCMC. Further q<1/b singularity but q<1 OR q<2/b PMConv=0 so there are cases where PMConv = 0 but we do not have singularity. I just need to show that PMConv=0 means that I have good shinkage properties?

Also I can do simulation study about this, but that does not necessarily relate with PMCONV...


check if it can be used as a way of delimiting tails in Tricomi function
- do Andrea fixes
- read Book
- write separate pdf about Tricomi link
